Prose-to-P4: Leveraging High Level Languages

Languages such as P4 and NPL have enabled a wide and diverse range of networking applications that take advantage of programmable dataplanes. However, software development in these languages is difficult. To address this issue, high-level languages have been designed to offer programmers powerful abstractions that reduce the time, effort and domain-knowledge required for developing networking applications. These languages are then translated by a compiler into P4/NPL code. Inspired by the recent success of Large Language Models (LLMs) in the task of code generation, we propose to raise the level of abstraction even higher, employing LLMs to translate prose into high-level networking code. We analyze the problem, focusing on the motivation and opportunities, as well as the challenges involved and sketch out a roadmap for the development of a system that can generate high-level dataplane code from natural language instructions. We present some promising preliminary results on generating Lucid code from natural language.

==> res/raw/lucid.txt <==
Programmable switch hardware makes it possible to move finegrained control logic inside the network data plane, improving performance for a wide range of applications. However, applications with integrated control are inherently hard to write in existing dataplane programming languages such as P4. This paper presents Lucid, a language that raises the level of abstraction for putting control functionality in the data plane. Lucid introduces abstractions that make it easy to write sophisticated data-plane applications with interleaved packet-handling and control logic, specialized type and syntax systems that prevent programmer bugs related to dataplane state, and an open-sourced compiler that translates Lucid programs into P4 optimized for the Intel Tofino. These features make Lucid general and easy to use, as we demonstrate by writing a suite of ten different data-plane applications in Lucid. Working prototypes take well under an hour to write, even for a programmer without prior Tofino experience, have around 10x fewer lines of code compared to P4, and compile efficiently to real hardware. In a stateful firewall written in Lucid, we find that moving control from a switch’s CPU to its data-plane processor using Lucid reduces the latency of performance-sensitive operations by over 300X. • Networks → Programmable networks;Network dynamics; • Computer systems organization →Reconfigurable computing; Pipeline computing;• Software and its engineering →Distributed programming languages; Concurrent programming languages;Abstraction, modeling and modularity. network control, data plane programming abstractions, syntactic constraints, ordered type-and-effect system ACM Reference Format: John Sonchack, Devon Loehr, Jennifer Rexford, and David Walker. 2021. Lucid: A Language for Control in the Data Plane. In ACM SIGCOMM 2021 Conference (SIGCOMM ’21), August 23–28, 2021, Virtual Event, USA. ACM, New York, NY, USA, 17 pages. https://doi.org/10.1145/3452296.3472903 In the early days of Software-Defined Networking (SDN), controller applications changed network behavior by updating the matchaction rules that switches use to forward packets. Unfortunately, many interesting applications needed the switches to direct packets to the controller (e.g., to learn about new flows and install new rules in response), causing latency, overhead, and security vulnerabilities. In addition, writing these applications was tricky, since programmers had to reason about possible inconsistencies between the switches and the controller due to delays in installing new rules. As a result, few of these dynamic controller applications saw any significant deployment in practice. The emergence of programmable data-plane hardware has the potential to change all that, by making it possible to move finegrained control logic into the forwarding engines of individual switches. Modern hardware, i.e., a PISA pipeline [5], supports not only flexible parsing and manipulation of packets, but also updates to persistent state (such as register memory) that can be used to affect the handling of future traffic. Consider, for example, a stateful firewall that protects an enterprise from unsolicited traffic. By default, packets sent by external hosts are dropped. Upon receiving outbound packets, the switch state is updated to permit return traffic from the destination; after a period of inactivity, the switch returns to dropping such packets. Having a controller handle these “events”—the arrival of the first packet and the timeout after inactivity—introduces latency and overhead, and the subtle risk that return traffic starts arriving before the data plane is updated to permit it. Implementing this logic directly in the data plane reduces reaction time, and avoids the need for synchronization between controller and data plane. The stateful firewall is just one of many examples. Figure 1 presents several other applications, along with their state and their data-plane and control-plane components. Past researchers have demonstrated that many of these applications, including load balancers [1,15,18], routers [15], and telemetry systems [30] benefit substantially from data-plane implementations. Despite this, writing applications that do network control inside of PISA data planes is incredibly difficult. Languages like P4 offer the abstraction of single-threaded packet processing that does little (if any) state management. However, applications like the stateful firewall require multiple threads, one for packet handling (e.g., forwarding permitted packets and dropping the rest) and several more for control operations that manage local state (e.g., updating the rules in response to both flow arrivals and timeouts). Figure 1: Example applications in groups: (1) Routing, (2) Connection-oriente d services, (3) Security, and (4) Telemetry. A programmer’s first challenge is simply expressing control with packet processing abstractions, which requires using disjoint and low-level primitives such as parsers, match-action units, and packet recirculation. For more sophisticated control, such as distributed route computation or a delayed scan for inactive flows, programmers must also carefully orchestrate PISA components that are outside the scope of data-plane languages, such as programmable queues and packet generators. Beyond this, there is a second equally daunting challenge: operating on persistent state (registers) in the data plane. The demands of line-rate constrain the Arithmetic Logic Units (ALUs) that operate on registers in all sorts of nuanced ways. Control operations can be complex and run up against these limits. Further, a PISA processor is a pipeline where each register is associated with a single stage. Multiple threads of control that share state must always access the underlying registers in a consistent order. None of the above constraints are enforced in the stateful primitives of data-plane languages. So when compilation fails because of inevitable programmer error, the failure often occurs in a targetspecific backend that is ill-equiped to provide meaningful sourcelevel programmer feedback. Faced with this, the programmer must resort to a painful trial-and-error process of rewriting the program and grappling with cryptic compiler errors, never sure when the compiler will finally yield to the next tweak of the program. Lucid: Simple, Event-driven Data-Plane Programming.This paper introduces Lucid, a high-level programming language for implementing control applications in PISA data planes. Lucid programs are organized as multiple collaborating components located either on a single switch or distributed across many switches in a network. In Lucid, programmers program with highlevel, abstract events and handlers. Each event is named and carries user-specified data, while its associated handler defines the atomic stateful computation to perform when an event occurs. An event could be a packet to process, a request to install a firewall entry, or a probe from a neighboring switch to report a link’s status. Events are also associated with times and locations to facilitate coordination between control operations among different switches, possibly with a delay. Programmers can write sophisticated control logic without having to worry about the low-level details of custom packet formats, parsers and deparsers, or having to “roll their own” mechanisms for buffering and delayed information processing. Lucid’s event-based abstractions for structuring applications and coordinating control are complemented by a careful “correct-byconstruction” approach to stateful operations. Rather than allow programmers to write event handler code that operates on state in arbitrary ways, but may produce arbitrary failures in a PISA compiler’s backend, Lucid introduces a persistent array abstraction that is carefully designed to rule out illegal constructions. This abstraction is supported by domain-specific syntactic constraints and a novel type system: • Syntactic constraints: We design a sublanguage of memops, stateful operations that can execute in a single ALU of a PISA switch. Memop definitions that cannot fit in a single ALU are rejected, and source-level error messages point out exactly where any such mistakes occur, making it easier for programmers to understand how and why they must change the processing of an individual control operation. • Types and effects: We develop a novel ordered type-and-effect system that limits the way programs interact with persistent memory. Our type system tracks the order in which handlers access registers and provides actionable source-level feedback when there are inconsistencies. This feedback helps programmers quickly identify control operations that must be changed (e.g., decomposed into multiple simpler operations). Together, Lucid’s event-based abstractions and carefully-designed stateful interface give programmers a natural and modular way to express data-plane applications that interleave packet processing with ongoing control operations and help them navigate the difficulty of programming complex switch hardware. The Lucid compiler shows how to map the above ideas to real hardware—the Intel Tofino. Our compiler analyzes Lucid programs and translates valid programs into Tofino-compatibleP4_16. It also optimizes them to reduce pipeline resource requirements. We evaluate Lucid by implementing a diverse set of applications including a stateful firewall, fault tolerant router, self-driving DNS protection service, telemetry cache, and more. All programs had 5-10X fewer lines of code than their P4 equivalents and, due to the Lucid compiler’s optimizations, utilize the Tofino’s limited pipeline stages efficiently. In writing these applications, we find that Lucid enables high developer productivity and presents a low barrier of entry to high-speed data-plane programming. Several applications were written by a PhD student who had never worked with the Tofino before (one of the authors, who worked only on the language front end). They used Lucid to implement a variety of interesting prototype applications, all in well under an hour. In our experience, it often takes students days or even weeks of debugging to get equivalent P4 programs to compile and use resources efficiently. Figure 2: fast rerouter architecture. Circles represent operations, with arrows for (possibly delayed) control flow. Shaded objects are data structures. Finally, a case study of a stateful firewall written in Lucid demonstrates the performance benefit of integrating latency-sensitive network control in the data plane. We find that flow installation time is 300X lower for data-plane integrated control, compared to remote control from the switch CPU. Summary.The main contribution of this paper is the design of Lucid, a high-level language for stateful, distributed data-plane programming. More specifically, this paper: •motivates data-plane integrated control and identifies the enabling mechanisms in PISA processors (Section 2); •introduces event-based abstractions that naturally generalize both packet and control processing (Section 3); •designs an interface to data-plane state that uses syntactic constraints and a novel type system to identify programs ill-suited for the underlying hardware (Sections 4 and 5); •describes an open-source, optimizing compiler targeting the Intel Tofino (Section 6); and •evaluates Lucid, demonstrating that it is general, easy to use, and compiles efficiently to real hardware (Section 7). Ethics. All user data in this work are from paper authors. Many network services benefit from integrated data-plane control, i.e., the placement of control operations in the data plane’s packet processing hardware rather than in servers or switch management CPUs. In this section, we illustrate the benefits of integrated dataplane control, and the enabling hardware mechanisms, with a driving example: the fast rerouter, a fault-tolerant forwarder that detects and dynamically routes around failed links. The fast rerouter (see Figure 2) consists of three key components. Forwarding.The fast rerouter looks up a next hop for each packet in an associative array based on its destination. Before forwarding, the program checks a second data structure to determine if the next hop is still reachable. If not, it may trigger rerouting. Fault detection.Concurrent with forwarding, a fast rerouter node also regularly pings all of its directly connected neighbors to determine if they are still reachable. Rerouting.Interleaved with the above, a reroute operation in the fast rerouter queries all of its neighbors to find the next hop with the lowest route length. This can be triggered by a packet with no next hop or a periodic route table scan. Low latency is a primary motivator for data-plane integrated control in many applications. • Fault tolerance services, such as the fast rerouter and F10 [20], detect and mitigate failures in the data plane to minimize reaction time and therefore disruption to traffic. •In5G mobile cores[27], integrating signal handling operations into the data plane reduces latency by up to 98%, enabling faster connection setup and migration for users. • Load balancers[1,18] with control loops in the data plane can react faster to congestion events. This, in turn, improves end-toend application performance. • Security servicesthat operate on flows, such as DDoS defense systems [21] and stateful firewalls (Section 7.4), integrate control into the data plane to block threats or authorize trusted flows with less latency. Root causes.In most cases, data-plane integration reduces latency by eliminating communication overheads. Consider the fast rerouter as an example. Detecting and routing around a link failure requires at least two rounds of messages between a switch and its neighbors: One round to determine that a next hop has failed and a second round to identify an alternate next hop. If the fast rerouter’s control operations ran as a Linux application on the switch’s CPU, the operating system itself would add around400 µsof latency because unidirectional messaging between Linux socket endpoints takes around100 µsend-to-end [33]. However, a version of the fast rerouter with control in the data plane would completely avoid this overhead, along with others due to control-related middleware [4,11]. For example, sending a message (i.e., a packet) from a switch’s data-plane processor to its neighbor takes around1 µs, and is bound only by the propagation and queueing delays of the physical hardware. Data-plane integration also eliminates the communication overheads between a switch’s data-plane and management processors (e.g., PCIe latency [24]). These overheads dominate in single-node applications with simpler control operations, such as in a stateful firewall (Section 7.4). This paper focuses on PISA (Protocol Independent Switch Architecture) processors. PISA is a compelling data-plane architecture for three reasons: First, it is programmable; second, it is a generalization of real-world chips, primarily the Intel Tofino, and third; it processes packets at a high and guaranteed line rate (one packet per clock). Given a platform-specific minimum packet size, a PISA processor can sustain a workload that saturates all ports simultaneously. The core of a PISA processor, illustrated in Figure 3, is a programmable line-rate match-action pipeline. Line rate demands a tightly synchronized, feed-forward design: Each pipeline stage has a throughput of one packet per clock, and packets only ever move forward through the pipeline. Instruction-level parallelism is also critical for line rate. A packet’s header moves through each stage in parallel, as a vector. When the packet header enters a stage, ternary (TCAM) and exact (hash + SRAM) match-action tables evaluate it to feed ALU vectors with instructions to modify header fields. The “programmable” aspect of the pipeline is the capability to set table layouts and instructions at compile time, and set table entries from a management CPU at run time. Stages also have stateful ALUs (sALUs) for updating local SRAM register arrays. Each stateful ALU can read from a single address in Figure 3: Interleaving the fast rerouter’s control operations and packet processing in a PISA switch. SRAM, perform limited computation, and write back to SRAM or modify metadata associated with the packet. The ingress pipeline can direct packets to an egress port or, optionally, a recirculation port that brings the packet back to the start of the pipeline for additional processing. A recirculation port typically has the same bandwidth as a single front-panel port and shares the pipeline’s packet-processing bandwidth, so only a fraction of packets can be recirculated without limiting throughput. Finally, real-world PISA processors also include platform-specific and semi-programmable “support engines” outside of the core pipeline. The Intel Tofino, which this paper focuses on, includes four such engines: (1) a multicast engine to copy packets, (2) a queue manager to shape flows, (3) a packet generator for spawning packets, and (4) configurable MAC blocks that can dynamically pause queues based on Priority Flow Control (PFC) frames. We know that packet processing maps well to a PISA chip [5], but how do we use it for more general control tasks? The key is to break control tasks down into atomic operations driven by the arrival of packets—when an ordinary data packet arrives, its presence and path through the switch can trigger execution of control operations that occur alongside regular forwarding operations. This can work well if control operations align with data packet arrival and are simple enough to fit in a single pass through a PISA switch. But what if control operations are complex and their execution depends on one another rather than on the arrival of ordinary data packets? For example, Figure 2 sketches the control structure of the fast rerouter. Complex control operations like routing or fault detection can be decomposed into simpler units—route updates, route checks and route queries in the case of the routing component, for instance. And each of those operations can be performed in a single pass through a PISA pipeline. To ensure these operations occur at the appropriate cadence, it is possible to design, generate and parse new synthetic control packets to initiate execution of these control operations at the appropriate time. Typically, the goal of control operations is to update state that affects the processing of subsequent packets. For example, reroute operations set entries in an array that determines where future packets are forwarded. A PISA pipeline stores this state in its stagelocal SRAM banks. Control (and packet) operations read and write the state atomically using stateful ALUs. Atomicity means that a stateful operation can only update a single word of memory and perform computation that is simple enough to execute in a single instruction. For more complex stateful operations, we can use multiple SRAM banks or stages. For example, when the fast rerouter forwards a packet, it looks up a next hop from an array in one stage, then uses an array in a subsequent stage to determine if the next hop is still active. Conveniently, multi-stage stateful operations are still atomic and line rate because of the feed-forward architecture of a PISA pipeline [28]. But this comes with a programmer challenge because it forces all packet and control operations to access state in the same order. Some control operations far exceed the resource limits of a PISA pipeline. For instance, in the fast rerouter, checking the status of one link is a simple computation. But how do we check the status of an entire table of links? In general, maintenance tasks that require iteration over large tables or sets of values to identify stale or erroneous entries may appear impossible to support. However, we can use recirculation for serial processing, by recirculating a control packet multiple times to perform one part of its task in each pass, or we can use it for parallel processing, by recirculating multiple control packets back-to-back, each operating on a different entry. A potential concern is that recirculation for control consumes bandwidth that could be used for packet processing. This is possible, but for many applications, overhead is low because control operations, even low-latency and fine-grained ones, are infrequent compared to data-plane packets. For example, consider the fast rerouter on a 1 Ghz PISA with 128 ports. It detects failed links by serially scanning the link status table with a control packet that recirculates once perµs. The recirculation throughput, 1 million packets/s, is only 0.1% of the pipeline’s bandwidth. Even though overhead is low, it still checks each port often, once per 128 µs. Of course, we may not always want control threads to operate at the highest possible rate, or, for that matter, at the same switch. This brings us to the last piece of the puzzle: how can a PISA processor schedule the place and time where control operations execute? Place.Changing where an operation executes is straightforward, assuming that switches have addresses. Since control operations are processed like packets, a switch can schedule an operation at another location by encapsulating the corresponding control packet in an appropriately addressed frame and forwarding it just like any other packet. With line-rate multicast engines, we can even schedule an operation at multiple locations (such as the fast rerouter pinging all neighboring switches) in a single step. Time.Changing when an operation executes is harder. Essentially, we need to buffer a control packet for some amount of time. A design for a generic PISA processor could buffer it in a register array along with the time at which it should be executed, and then scan the array periodically to find operations ready to execute. However, this approach could consume a large number of stateful ALUs. An alternative is to simply recirculate the control packet repeatedly until it is ready to execute, but this consumes recirculation bandwidth. A more efficient design, specialized for the Intel Tofino, is to use a dedicated queue for delayed control operations, which is paused and periodically released using PFC pause frames from the Tofino’s packet generator. To many a hacker, our discussion of control in the data plane may sound glorious. All one needs to do is: • break complex control operations into simpler ones; •create formats, parsers, and deparsers for new synthetic packets to drive control operations where necessary; •mind the constraints on stateful ALUs and per-stage computation; •ensure that control operations access state in a consistent order; •manually recirculate packets for multi-step operations, carefully interleaving the processing of recirculated and data packets; •learn how to program the support engines outside the language of your programmable switch; and • implement primitives for delay and distribution of control. What’s not to like? Everyone loves rolling multiple low-level resource constraints and a couple of different programming paradigms around in their head, before they even get to considering the highlevel logic of their application! And yet, in our experience, expert programmers can spend weeks and hundreds or thousands of lines of code developing network control applications with relatively simple high-level ambitions. Hence, rather than embracing this challenge to master complexity, we propose a better way: higher-level abstractions, static analysis, and automatic generation of low-level code. As the coming sections will show, these mechanisms together reduce programmer time from days to hours and lines of code by a factor of 10. To create control applications for PISA switches, programmers currently must implement many low-level mechanisms by hand. In many ways, it is reminiscent of writing a distributed system without basic operating system services. Consider the challenge of adding the fast rerouter’s route query control operation to a basic forwarding program written in P4. We must define a route query header along with parsers and deparsers; adjust the control flow to branch on that header’s presence (in addition to existing branches); serialize generated queries into event packets; and finally configure the multicast engine to broadcast these packets to all neighbors. All of this effort only gets us to the point where we can begin to implement the interesting logic, e.g., the P4 that generates and responds to route queries. The main idea behind Lucid’s core abstractions is to unify packet processing with control operations through intuitive primitives for coordinating when and where events execute. Events.Lucid abstracts both control operations and data packets as events. Every event consists of a four-tuple containing (1) a name, (2) carried data, (3) a time, and (4) a place. Events give programmers a way to structure multi-threaded programs that is missing from P4 and other existing data-plane languages. For example, the routing component of the fast rerouter has three events, corresponding to its three operations in Figure 2. Events are also a high-level abstraction for application-layer messages. Theevent is a request that switchsends to its neighbor, asking for the length of its path to. A is a response to a query. Finally,is an instruction that a switch sends to itself to check whether the route to dst has failed. Handlers.In a Lucid program, all computation happens in a handler. A handler specifies what happens, such as a control operation or a packet-processing function, when a switch gets an event. Each handler compiles to a slice of parallel tables, ALUs, and stateful ALUs, and executes in a single pass through the match-action pipeline. Although the low-level implementation is complex, the high-level language for writing handlers is simple and expressive. For example, here is the route_query handler from the fast rerouter. The handler runs on a switch when its neighborschedules aevent to execute on it. The handler looks up the length of the path tofrom a persistent array (), and communicates the result toby scheduling aevent to execute there. The programmer can implement all the logic for a route query (including thefunction) while only writing roughly the number of lines it would take merely to declare a route query header in P4. Event generation.As theexample also shows, handlers not only perform some computation in response to an event/packet, but can also generate events to trigger additional future computation. This abstraction of time is powerful because it lets us break complex control operations up into a thread of events that executes over a period of time. For example, in the fast rerouter, we implement the thread that periodically scans the status of every route request as a recursive event handler. The handler checks the status of a route at a certain position in the routing table, and then (recursively) generates another event to check the next position. As another example, the stateful firewall application (Section 7.4) uses an event that recurses a bounded number of times to implement the insert operation of a cuckoo hash table in the data plane. Event combinators.Event combinators let a handler change when and where an event that it generates will execute. Thelocatecombinator, which theexample uses, lets a handler specify where an event will be generated. Similar to a system call in Linux, the locate combinator provides a simple abstraction for unicast communication. Lucid also provides a multicast locate combinator for group communication. Thedelaycombinator changes when an event is executed. This combinator makes it easy to pause persistent computations, and hence resembles the Linuxsystem call. The fast rerouter Figure 4: Event scheduling for a simple program. uses the delay combinator to control the rate at which it pings its neighbors and also the rate at which it scans its routing table. Lucid realizes the abstractions for event-based distribution and communication using an event scheduling library that is inlined into a Lucid program. As Figure 4 shows, the library sits logically between a Lucid application and the underlying network, filling the role of a lightweight operating system. The library is mostly comprised of hand-written code that is Tofino specific. We describe the main components by following Figure 4, beginning with the execution of handlerat switch 1. This generates two events,and, by removing theevent header from the packet and attaching event headers for both b and c. Event serialization.After the ingress pipeline finishes, Lucid’s serializer transforms the single packet with headers forandinto serialized event packets, one for each event. First, the serializer uses the switch’s multicast engine to create one copy of the packet for each event. When a copy arrives at the egress pipeline, it has headers for bothand. The event serializer deletes one header from each copy, using a clone ID field that the Tofino provides as metadata. Event dispatching.The event serializer sends the event packets forandto the switch’s recirculation port. When these packets re-enter the ingress pipeline, the event data is extracted by a Lucidgenerated parser and passed to an event dispatcher, an ingress matchaction table that performs one of three actions based on an event’s location and delay. Non-local events: If the event’s location is not the current switch, the dispatcher calls a user-configured forwarding table to select an output port or multicast group for the event. In the example program, the dispatcher at switch 1 sets a multicast group for event packet c, sending it to switches 2 and 3. Delayed local events: For events that are destined to the local switch, but with a delay>0, the dispatcher calls a delay function. In the example, switch 2 initially delays event c. Processable events: When an event’s delay is 0 and its location is the current switch, the dispatcher applies the compiler-generated tables that implement the event handlers. In the example program, the dispatcher at switch 1 will do this for b as soon as it arrives. Implementing delay.Delay is the most sophisticated function in the scheduler. Lucid implements this with pausable egress queues. Events to delay are placed in a special “delay queue” of the recirculation port. The queue is paused most of the time and unpaused at a regular interval to release packets, e.g., once every100 µs. When events exit the queue, a table in egress updates their delay parameter based on their queue time. The packets recirculate and repeat until their delay is 0. PFC (Priority Flow Control) packets let the event scheduler time the queue. We send a stream of packets into the pipeline that consists of pairs of PFC packets at a low, constant rate. The first PFC packet in a pair unpauses the queue to let event packets out, while the second one repauses it. The PFC stream can be generated by either the pipeline’s packet generator or, if none is available, the switch’s CPU. There are two kinds of state in a data-plane program: local state that lives for the processing of a single packet and global (or persistent) state that remains across packets. In prior data-plane languages, persistent state makes development unreasonably challenging. The problem is not that the hardware has constraints, but rather that the constraints are left implicit by the language. For example, P4 programs store persistent state in and usewith arbitrary blocks of C-like code to operate on those arrays. It is easy to write athat is too complex for the underlying hardware to support, but often difficult to figure out why. The “decision” that a particular is too complex is made by part of the compiler’s back-end that is far removed from the source code, for example, a target-specific assembler. When a problem occurs at this late stage, neither the programmer nor the compiler have any direct way of figuring out what went wrong. For example, here is abody that is too complex for the Tofino and results in an assembler error related to operand referencing. Lucid’s solution is a carefully designed interface to persistent state that enables syntactic checks on untransformed source code. These checks occur at the very beginning of compilation, quickly identify invalid programs, and return source-level error message that tell us exactly what is wrong. Lucid programs store persistent state in arrays, such asin this example from the fast rerouter. All computation on arrays is done through Lucid’smodule, whose methods abstract the stateful operations that are possible within a single ALU. In the above example, themethod retrieves.also includesand(i.e., set and get in parallel) methods. Of course, the stateful ALUs of a PISA switch can do more than read or write values from persistent memory. They can read the state, perform a small amount of computation, and then write the state back to memory and/or packet metadata [28]. Lucid’s module has a functional interface to these capabilities. In the above example, the third argument of the call tois, a function. Lucid’s interface to state is flexible and allows programmers write modular and re-usable code. Functions likecan be re-used in any call to,, or. Further, arrays themselves can be arguments to functions or handlers. Function arguments tomethods, such asin the above example, are memops: a special kind of function that is syntactically restricted to ensure that it does not do more computation than what a single stateful ALU can support. The syntax of a memop is limited by the instruction set of the targeted PISA processor because everymethod that uses a memop must be able to compile to a valid instruction. At the same time, the syntax must carefully balance expressiveness and regularity. On the one hand, we would like memops to be flexible enough to implement any program that the underlying hardware can support. On the other hand, we would like memops to be as simple and regular as possible, to decrease the Lucid learning curve make it easier to use. With those design criteria in mind, we defined a memop to be a function of two arguments that satisfies the following constraints: •the body is either a single return statement or an if statement containing one return statement in each branch; • each variable is used at most once per expression; and • only ALU-supported operators are used. When a user declares a memop, we automatically check that its body satisfies these requirements. If this check passes, the programmer is guaranteed that the operation is compilable; if not, our compiler can explain exactly what is wrong. The current memop syntax slightly favors regularity over expressiveness. There are expressions that the Tofino can implement, but memops disallow including compound conditional expressions, operations that read multiple local variables, and approximate exponentiation. We disallow the above expressions because they can only be used in certain cases. For example, ancall that uses a memop with a compound condition, e.g.,, can compile to a legal sALU instruction. However, ancall that uses two memops, each with a different compound condition, cannot compile to a legal sALU. Alternate kinds of memops could support these expressions where possible, for example, a memop with compound conditions that can be used in, but not range of applications (see Figure 9) without needing to introduce this extra complexity into the programming model. Appendix C discusses memop limitations further. Although our current memop definition is geared specifically for the Tofino, the principle the design suggests is quite general: Use static, source-level constraints to limit the expressions programmers write, as they write them. Doing so makes it possible to provide targeted programmer feedback that pinpoints the exact line and character where an error occurred and ultimately saves one of the most important resources, programmer time. Most data-plane programs with integrated control use multiple persistent variables. For example, the fast rerouter has a next hop array and link status array. A general constraint of any PISA processor is that such persistent data must be partitioned across the stages of a feed-forward pipeline. This leads to a natural order in which a program can access the data. Current languages force programmers to manually track the order of data access in their programs, which compounds the state-related challenges described in Section 4. To illustrate this issue, Figure 5 presents a simple but invalid Lucid program. The program declares two arraysand, and two handlersandwhich access those arrays in different orders. In general, programs of this form cannot be compiled to a PISA pipeline—one handler demands that data for appear earlier in the pipeline than data forand vice versa, creating irresolvable constraints. These constraints are fundamental to any PISA pipeline, but they are not enforced by P4. If we write the program from Figure 5 in P4 for the Tofino, compilation does not fail until the Tofino backend. When the backend cannot solve the program’s layout constraints to allocate stateful data to particular stages of the pipeline, it fails with an error that states “Table placement cannot make any more progress”, but does not indicate what is wrong with the program. Lucid resolves this issue by interpreting a program’s data declarations as an implicit, high-level specification of the programmer’s data layout intentions. The Lucid type system then verifies that the order of data accesses in the rest of the program is consistent with the specification, guaranteeing that compilation is possible (if enough pipeline stages are available). When an access ordering error arises, a useful source-level error message indicates the specific lines of code in conflict. We say a Lucid program is well-ordered if the data accesses in every handler follow the same order as the global data declarations. In other words, we treat the order of data declarations as a specification that clearly documents requirements for all handlers. It is an easy specification for programmers to write, as they must declare and initialize their data anyway. The specification is high level—it does not refer to specific hardware stages; in fact, programs such as this are portable across hardware platforms with different numbers of stages. The compiler has the flexibility to place any object in any stage so long as it faithfully implements the program’s semantics. The specification merely ensures that, provided a program adheres to its requirements, the compiler can find some solution to the data-allocation problem. If programmers do not adhere to the specification, a simple error message directs them to the disordered portion of their program. For the program in Figure 5, Lucid would issue an error for the handler saying that it accessesandin the opposite order of their declarations. While verifying a toy example like Figure 5 is straightforward, the verification problem becomes increasingly difficult as programs grow and use auxiliary functions to encapsulate common idioms and user-defined abstractions. Such functions may access global variables (directly or via arguments), which constrains the order in which they may be called from other functions or handlers. We use a type-and-effect system to check that a Lucid program is well-ordered while also performing regular type checking. The full details of this type system appear in Appendix A. While past work [7,17] explored the use of ordering constraints to ensure correct access to volatile state in other contexts (e.g., “no-use-after-free” properties for memory managers or “no data access without first acquiring a lock”), we are unaware of prior uses of ordered type systems for data layout along pipelines, or more generally in the context of networking. On the one hand, systems such as ordered logic [26] appear too restrictive for our purposes— functions that refer to an ordered variable cannot be declared until prior variables are used. On the other hand, prior systems [7,17] designed for enforcing protocols such as open-read/write-close sequences over OS resources are unnecessarily complex, requiring additional type annotations or sophisticated inference mechanisms. In Lucid, the key difference is that we know all the ordered variables in advance, allowing us to create a simpler system that can still define and verify functions separately from where they are used. At a high level, our strategy is to use a system in which effects are integers representing abstract stages. Each ordered variable (either an array or a counter) is associated with a stage based on the order in which variables are declared. During typechecking, we keep track of a current stage, which tracks the most recently-accessed ordered variable. The typechecking fails if the program attempts to access an ordered variable whose stage is less than the current one, indicating that during execution the packet would have already passed by that data in the pipeline. Formally, our typing judgement has the following form: In English, this can be interpreted as the statement “Starting with environmentΓand at stage𝜖, the expression𝑒has type𝜏and will finish evaluating in stage𝜖”. We use this to prove the following soundness theorem: Theorem:If∅, 𝜖⊢ 𝑒:𝜏, 𝜖, then either𝑒is a value, or𝑒 → 𝑒 and there is some 𝜖such that ∅, 𝜖⊢ 𝑒: 𝜏, 𝜖. Figure 6: Top: a Lucid handler using only atomic statements. Bottom: the handler represented as an atomic table graph (1) and optimized to require fewer pipeline stages (2 and 3). This theorem implies that any program which typechecks will never "get stuck" trying to access unavailable data. The proof of the theorem appears in Appendix A. After syntax and type checking, the Lucid compiler translates a program intoP4_16optimized for the Intel Tofino. Most of the backend’s complexity lies in compiling handler bodies, since events map directly to packet headers and the event scheduler (Section 3.2) is mostly static code. The main steps of handler compilation are translating to atomic P4 tables and optimizing control flow. The compiler first uses function inlining and subexpression elimination to reduce a handler’s body into a graph of statements that are each simple enough to execute with at most one Tofino ALU. The top of Figure 6 is an example of a handler where all statements are already in this atomic form. The compiler then translates each atomic statement directly into a P4 table, to produce an atomic table graph like the one shown in Figure 6(1). There are three kinds of atomic tables, demonstrated in Figure 7. Operation table.An operation table uses a single ALU to evaluate a binary expression over two local variables (metadata in P4) and assign its result to a third local variable. Memory operation table.A memory operation table uses a single stateful ALU to update one element in a P4 register array. It is a direct translation of a call to an Array method. Branch table.A branch table uses two match-action rules to compare a local variable against a constant to determine which table will execute next. The Lucid compiler optimizes the atomic table graph in three steps to reduce the number of pipeline stages it requires. Inlining branch operations.Branch tables are wasteful in the table representation of a Lucid program because, in a PISA pipeline, a branch table’s successors must be placed in a subsequent stage. The compiler eliminates branch tables by first transforming each non-branch table to check the conditions necessary for its own execution using static match-action rules. The table executes its single action if there is a match, else a no-op. For example, by following the path from the root of Figure 6(1) to the table, we see that it only executes if, thus in Figure 6(2), the table idx_eq_0 tests these conditions before executing. The compiler applies this transformation to all tables then deletes the branch tables. As Figure 6(1) and (2) show this saves three pipeline stages in the example program. Rearranging tables.Next, the compiler rearranges tables based on data flow to further reduce the number of stages used by a program. For example, in Figure 6(2), the table that implements on previous tables. None of the variables that it reads are modified by any other tables in the program, so it can be executed in parallel with the first table, as shown in Figure 6(3). Merging tables and actions.For complicated programs, the atomic table representation of a Lucid program would still require many stages because it uses many tables (one per operation) and PISA processors can only support a limited number of tables per stage. Lucid’s final optimization reduces table overhead by merging atomic tables into multiple-operation tables. This is possible because Lucidgenerated tables use only static rules. Figure 8 shows how tables from the example in Figure 6 get merged. The compiler uses a simple greedy algorithm that produces a pipeline with 𝑀 stages and 𝑁 merged tables per stage by walking the atomic table graph topologically. For each table𝑡, it finds the Figure 8: Merged tables for the program in Figure 6. earliest merged table that𝑡can be merged into. This decision is based on data flow constraints, a simple model of the free resources in each stage, and a small number of Tofino-specific constraints. When a merged table𝑚that can fit𝑡is found,𝑚is replaced with 𝑚—the cross product of𝑚and𝑡. The algorithm ends when either all atomic tables have been merged, or it reaches an atomic table that cannot be placed. We evaluate Lucid by implementing the applications described in Figure 9 and compiling them to the Tofino with the Lucid compilerand P4-studio verision 9.2. We analyze the design of Lucid, the effectiveness of its optimizations and the runtime overhead of recirculation. Finally, a case study with the stateful firewall evaluates the potential performance benefit of data-plane integrated control. We first compare the lines of code required to program in Lucid versus P4. *Flow [30] is a complex application that gives us a point of comparison to hand-written P4. The Lucid program is a complete implementation of *Flow in 149 lines of code. The published implementation, in P4_14, is 1559 lines of code—over 10X longer. We are unaware of hand-written implementations for the other Lucid applications and, due to the time required to program the Tofino in P4, we did not re-implement any ourselves. However, using *Flow as a calibration point suggests that the Lucid compiler produces P4 that is within 15% the length of hand-written P4. Thus, we conclude that Lucid reduces lines of code by around 10X for diverse applications. Figure 9: Applications with data plane-integrated control, implemented in Lucid and compiled to the Barefoot Tofino. The role of control events is bolded. Figure 10: Breakdown of P4 code in Figure 9. Figure 11: Time for a student without Tofino experience to write Tofino-compiling Lucid applications. Figure 10 breaks down the lines of P4. Actions and tables take the most lines. An interesting observation is that for most applications, the entire Lucid program was fewer lines of code than just the register actions in P4. This is partially because P4 register actions are not reusable like Lucid’s memops—the programmer must manually copy the code every time they want to repeat the same operation on a different array. In Lucid programs, and even across programs, we re-use the same generic memops multiple times. The applications in Figure 11 were implemented by a PhD student who has never programmed the Tofino before. As it shows, it took less than an hour to write each of these non-trivial prototypes that successfully compiled to the Tofino. With P4, this level of productivity is hard to imagine, even for an experienced Tofino Figure 12: Optimized stageFigure 13: ALU instrs. per count vs unoptimized.stage in optimized code. Figure 14: Pausable queue overhead and accuracy. programmer. For PhD students new to the architecture, it can take weeks to do anything non-trivial. We are excited by the potential for Lucid to save future students’ time. Compiler optimizations.Next, we evaluate Lucid’s compiler optimizations by comparing the number of required stages with and without optimizations. Figure 12 shows the ratio for each application. For unoptimized stages, we report the number of atomic P4 tables in the longest code path, as many programs did not fit into the Tofino’s pipeline without optimization. Optimizations reduced stage requirements by a factor of 1.5-4 for most applications. The benefit was greater for complex applications, such as *Flow and the closed-loop DNS defense system, which originally had critical paths nearly 4X too long for the Tofino’s pipeline. Figure 13 shows the number of Lucid statements that the compiler mapped to each stage. It ranged from 2 - 13, demonstrating that the compiler was able to find and exploit a significant amount of parallelism in the programs. Event scheduler optimizations.A key optimization in Lucid’s event scheduler is the pauseable queue mechanisms for reducing the overhead of delaying events via recirculation. We measured the bandwidth overhead and timing accuracy of delaying 64B event packets on one of the Tofino’s 100 Gb/s recirculation ports, with and without the pausable queues. As Figure 14 shows, the pausable queues make the recirculation bandwidth cost of delayed events negligible. The bandwidth cost for delaying 90 concurrent events indefinitely was 5.5 Gb/s. In comparison, delaying 90 concurrent events without Lucid’s pausable queues consumed over 95 Gb/s—the port was effectively saturated. This nearly 20X reduction in overhead has two costs: increased packet buffer utilization and timing variance. The increase in packet buffer utilization is small compared to the amount of recirculation throughput saved. For example, storing 90 64B events in a queue uses around 7KB of packet buffer (depending on memory cell size). The Tofino has 22MB of shared packet-buffer memory, or a bit more than 320KB per port. So, with 90 concurrent events we trade around Data struct. maintenance O() Figure 15: Recirculation uses in Figure 9 applications. Figure 16: Modeled worst-case recirculation overhead for the stateful firewall with 𝑁 = 2and 𝑖 =100 ms. 2% of the recirculation port’s fair share of buffer space for a 20X reduction in bandwidth utilization. Pausable queues also increases the variance of event execution times. As Figure 14 shows, event delay was off by up to approximately50 µswhen using pausable queues that release every100 µs. As Figure 15 shows, the example applications recirculate packets to perform: data structure maintenance, in which case a timed loop triggers periodic recirculation; flow setup, in which case new flows trigger recirculation; or state synchronization, in which case a state update event must recirculate through multiple switches. The stateful firewall requires the most recirculation out of all of the applications. It features both a flow setup operation, installing per-flow entries into a Cuckoo hash table, and a data structure maintenance operation, scanning the Cuckoo hash table to find and delete timed-out flows. To understand recirculation overhead more concretely, we analyze the stateful firewall in more detail. We base analysis on an idealized PISA processor with a throughput of 1B packets per second that services 10 100Gb/s front-panel ports plus a 100Gb/s recirculation port. This processor supports line rate on all front-panel ports simultaneously when packets are larger than 125B and the recirculation port has no load. Given this idealized platform, we derive a simple explanatory model of the stateful firewall’s recirculation rate. Model parameters are:𝑁, the size of the firewall’s table;𝑖, the per-flow timeout check interval; and 𝑓 , the flow-arrival rate. The worst-case recirculation rate,𝑟, is:𝑟 =+ 𝑓 · log(𝑁 ). The first term is recirculation for timeout scanning and the second term is worst-case recirculation for flow installation, as an installation in a Cuckoo table may require log(𝑁 )Cuckoo operations, each of which requires a recirculation. Figure 16 shows that the recirculation rate is high in absolute numbers, but only a small percentage of the pipeline’s packetprocessing bandwidth—a workload with 1M new flows per second has less than a 2% bandwidth overhead. At this point, the pipeline could still support line rate on all front-panel ports if all packets were larger than 128B (versus 125B with no recirculation load). Finally, to evaluate the latency reduction that data-plane integrated control can provide, we benchmark a stateful firewall in Lucid. Figure 17: Stateful firewall flow installation times. 1000 trials using a 2048-element table with a load factor of .3125. Implementation.The core of the Lucid stateful firewall is a Cuckoo hash table [25]. Each flow maps to one of two possible locations, addressed by a different hash of its key. A lookup operation simply checks both locations in sequence. An install operation for flow𝑓 attempts to place it in either of𝑓’s locations. If both are occupied, a Cuckoo operation replaces a colliding victim 𝑣 with 𝑓 , then generates an event to re-install𝑣. This process repeats until an install operation has no victim, or the install handler detects that it has attempted to re-install𝑓more than twice, indicating failure [19]. While a flow𝑣is being re-installed, its entry is stored in a stash at the end of the pipeline, so that the (re-)install operations are transparent to concurrent lookups. Flow installation time.Our benchmark metric is flow installation time—the difference between when the first packet of a flow arrives and when the corresponding installation operation completes. This metric is critical in a stateful firewall because flow installation must complete in between the arrival of the first packet from an outbound flow and the arrival of the first packet from the return flow, i.e., one RTT. If not, the firewall will disrupt traffic by either dropping return packets or queuing the first packet of every new flow until the installation is complete. Baseline.We compare against a baseline that represents flow installation with efficient remote control, using Mantis [34]. Mantis is a driver-level framework for low-latency control in the management CPU of a Tofino switch. We measure the time required for a Mantis control thread to install a new entry into a P4 match-action table in the Tofino. This is a lower bound because it ignores the time required for the CPU to detect that a new flow has arrived, for example by polling a P4 register in the Tofino that stores a ring buffer of new flow keys. Benchmarks.Figure 17 shows the distribution of flow installation times. Average flow installation time for the data-plane integrated version was only49 ns. For over 90% of flows, installation completed during the processing of the flow’s first packet—an effective flow installation time of0 ns. Most of the remaining flows installed in a single recirculation—about600 ns. The worst case was 4 recirculations or around2.4 µs. In comparison, the remote-controlled baseline took at least12 µsto install a rule for a new flow into a P4 match-action table, with an average of17.5 µs—over 300X longer than the data-plane integrated version. End-to-end flow installation time with remote control would be much higher in practice, because of the time required to inform the remote controller that a new flow has arrived and the queuing delays that would occur when multiple flows arrived simultaneously. Memory efficiency.A drawback of the current Lucid firewall prototype is memory efficiency. It uses around 3X more memory than the remotely controlled baseline. The Lucid version does not include mechanisms to resolve or eliminate installation failures [3, 19], so the load factor must be kept low (0.3125 in our experiments) to keep the probability of flow installation failure low. The remotelycontrolled baseline, on the other hand, uses the native match-action tables of the Tofino that are based on a more sophisticated Cuckoo hashing algorithm that supports a load factor near 1. Improved algorithms for Cuckoo hashing are possible in Lucid, for example we implemented a Cuckoo hash table with a stash [19]. We leave exploration of more advanced Lucid data structures for future work. Lucid’s abstractions, syntactic restrictions, and backend optimizations go a long way towards making data-plane programming feel less like arcane magic and more like software engineering. Still, Lucid is a work in progress. This section discusses the current limitations of Lucid and data-plane integrated control. Lucid’s limitations arise from our design goal: a high-level language that lets us reliably write and compile self contained applications to a specific, widely-used PISA processor. Read-only tables.Lucid does not provide a direct abstraction of a PISA processor’s TCAM-based match-action tables. Applications can use match-action tables to classify packets in P4 that applies to packets before/after the Lucid event dispatcher is called. Updating these tables is slow because it must involve the switch’s CPU. For higher performance, programmers can build “software” packetclassification data structures [12] in Lucid, like the Cuckoo hash table in the stateful firewall. These data structures update faster, but may have recirculation overhead and require more stages compared to lower-level P4 equivalents. Portability.Lucid currently only targets the Intel Tofino. Portable data-plane languages are a focus of recent research [9]. The challenge of portability arises from the diversity of data plane hardware. P4 programs, for example, are often not portable because many commonly-used primitives (such as those for stateful operations) are platform-specific externs. Although Lucid currently only supports the Tofino, its event-based abstractions and ordered type-andeffect system are relevant to any PISA processor. The concept of memops is also portable, though the syntax of a memop may change depending on target capabilities [28]. Multiple pipelines.Switches often have multiple PISA pipelines, e.g., one ingress and egress pipeline per 16 ports. While the current implementation of Lucid does not support state sharing across pipelines, future implementations could support multi-pipeline applications by adding pipelines as event locations and extending Lucid’s event scheduler. Optimization.The optimizations in Lucid’s compiler are heuristics based on our experiences with hand-coding efficient P4-Tofino programs. Recent work suggests that sophisticated optimizations based on synthesis [10] or ILP [14] algorithms may do better. However, in general, finding an optimal PISA layout is NP complete [32]. While data-plane integrated control can have significant benefits, it is not always the best option. We identify three factors that can make remote control more appealing. Compute-bound operations.Compute-bound operations [13] do not benefit as much from the reduced communication overhead that data-plane integration provides. Further, for compute-bound tasks, a server may be faster than the data-plane processor [6]. Of course, future packet processing architectures may shift the balance [31]. Centralized, network-wide control.While remote control has high overhead, an advantage is that it enables a centralized programming model. Centralization reduces programmer effort, as demonstrated by prior control-plane languages like Flowlog [23], Frenetic [8], NetKAT [2], and McNetKAT [29]. Data-plane integrated control, on the other hand, has much lower overhead but a distributed programming model. An open question is whether we can provide the abstraction of logically centralized control atop a distributed layer of data-plane integrated control, to provide a simpler programming model with low communication overhead. Runtime overhead.Data-plane integrated control adds runtime overhead due to packet recirculation. This overhead is often low (Section 7.3), but is application dependent and should be considered by the programmer. Future architectures could eliminate this overhead with hardware to process control operations in parallel with packets [16] and periodically synchronize shared state. Lucid makes it easy to write data-plane applications with highperformance integrated control. PISA switches already have all the necessary mechanisms; however, programmers today must use them at a very low level. Instead of writing packet-processing functions that always execute here and now, Lucid programmers can use intuitive event-based abstractions to distribute control in both time and space. Complementing this is a careful correct-by-construction approach to stateful operations in the data plane that uses syntactic constraints and a sound type system to improve compiler feedback and rule out programs that are unlikely to compile. We realize these ideas for the Intel Tofino, with an optimizing compiler that generates efficient, Tofino-compatible P4. A diverse range of Lucid applications require require∼10X fewer lines of code, compared to P4 equivalents. Programmers without any prior Tofino experience are able to write compiling code in well under an hour. Finally, a Lucid stateful firewall outperforms a remotely-controlled baseline by over 300X. Overall, Lucid is general, fast, and easy to use. It will save time, enable new applications, and perhaps change the way we think about what hardware data planes can do. Acknowledgments.We thank our shepherd, Brent Stephens, and the anonymous reviewers for their feedback. We also thank Mihai Budiu, Ben Pfaff, Leonid Ryzhyk, and Muhammad Shahbaz for fruitful discussions and useful feedback on this project, and Dovid Braverman for his help with developing the compiler front-end. This work is supported by NSF grants CNS-1703493 and FMitF-1837030 and DARPA grants HR0011-17-C-0047 and HR0011-20-C-0160.


==> res/raw/lyra.txt <==
Programmable data plane has been moving towards deployments in data centers as mainstream vendors of switching ASICs enable programmability in their newly launched products, such as Broadcom’s Trident-4, Intel/Barefoot’s Tofino, and Cisco’s Silicon One. However, current data plane programs are written in low-level, chip-specific languages (e.g., P4 and NPL) and thus tightly coupled to the chip-specific architecture. As a result, it is arduous and error-prone to develop, maintain, and composite data plane programs in production networks. This paper presents Lyra, the first cross-platform, high-level language & compiler system that aids the programmers in programming data planes eciently. Lyra offers a one-big-pipeline abstraction that allows programmers to use simple statements to express their intent, without laboriously taking care of the details in hardware; Lyra also proposes a set of synthesis and optimization techniques to automatically compile this “big-pipeline” program into multiple pieces of runnable chip-specific code that can be launched directly on the individual programmable switches of the target network. We built and evaluated Lyra. Lyra not only generates runnable real-world programs (in both P4 and NPL), but also uses up to 87.5% fewer hardware resources and up to 78% fewer lines of code than human-written programs. • Networks → Programmable networks;Programming interfaces; • Theory of computation → Abstraction; Programmable switching ASIC; Programmable Networks; Programming Language; Compiler; P4 Synthesis ACM Reference Format: Jiaqi Gao, Ennan Zhai, Hongqiang Harry Liu, Rui Miao, Yu Zhou, Bingchuan Tian, Chen Sun, Dennis Cai, Ming Zhang, Minlan Yu . 2020. Lyra: A CrossPlatform Language and Compiler for Data Plane Programming on Heterogeneous ASICs. In Annual conference of the ACM Special Interest Group on Data Communication on the applications, technologies, architectures, and protocols for computer communication (SIGCOMM ’20), August 10–14, 2020, Virtual Event, NY, USA. ACM, New York, NY, USA, 16 pages. https://doi.org/10.1145/ 3387514.3405879 Programmable network devices have gained significant traction in the networking community, as a result of their powerful capability allowing network programmers to customize the algorithms directly in the data plane and thus operate packets at the line rate. People have shown the tremendous benefits brought by the flexibility of programmable network devices [38], e.g., load balancing [12,27,32], network monitoring [2,22,35], consistency algorithms [24,28], innetwork caching [25] and congestion control [29]. Currently, a growing number of programmable switching ASICs (applicationspecific integrated circuits) are being commercialized by mainstream chip vendors. For example, Broadcom launched Trident-4 and Jericho-2 which are programmable by NPL [1], whereas Intel/Barefoot’s Tofino [6] and Cisco’s Silicon One [4] support P4 programming [15]. Despite the bloom of programmable network devices and programming languages, the foundation of network programming on data plane is still at an early stage—network programmers are still using chip-specific languages and manually take care of numerous details with hardware features, hardware capacities, and network environments when developing data plane algorithms, comparably similar to the era when software engineers use assembly languages to write software on CPUs (central processing units). As a result, the manageability of data plane programs is still unready for large scale deployments and operations. Specifically, there are three major problems faced by network programmers nowadays with chip-specific languages. Portability.First of all, current data plane programs have poor portability because they are tightly coupled with specific ASIC models from specific vendors. For instance, even for the same vendor, a program running on Barefoot Tofino 32Q does not necessarily run automatically on Tofino 64Q due to the varying numbers of march-action units and different memory resources; not to mention the migration from Barefoot Tofino to Broadcom Trident-4 which has totally different pipeline design and chip-specific language. Therefore, network programmers are required to be not only proficient in all the languages involved, but also knowledgeable about the various pipeline architectures and resource constraints of the different programmable ASICs. Extensibility.Second, low-level languages focus on programming individual ASICs, while there are data plane programs that require to execute on multiple ASICs in a distributed way. For example, INT (in-band network telemetry) [2] has different roles for ingress, transit, and egress switches; middle-boxes, e.g., load balancer (LB) [32], can also collectively use table resources in multiple switches for accommodating large-scale workloads. However, nowadays, network programmers have to individually program each switch’s data plane with its own low-level chip language because a high-level, network-wide abstraction for the data plane programming does not currently exist yet. Composition.Last but not least, a practical deployment of programmable data plane must have multiple programs enabled. For instance, a data center network might want both INT, LB, and scheduler co-existed in the data plane. One particular combination of programs can lead to a complete restructure of each individual program and their deployment arrangements because of the considerations on the details of switch capability, network topology, and so forth. The whole process is arduous and error-prone. We believe the fundamental reason for the above problems in the state-of-the-art data plane programming is the lack of a high-level language. In this paper, we present Lyra—a language & compiler system for programmable data center networks (DCNs)—that facilitates data plane programs to achieve portability, extensibility, and composition simultaneously.Lyra language offers a one-bigpipeline abstraction to network programmers, and the latter can flexibly express the logic of their programs in a chip-neutral and target-agnostic way; Lyra compiler compiles the Lyra program into multiple pieces of runnable chip-specific code that can be launched directly on the programmable switches of the target network, eliminating the need for engineer proficiency in any chip-specific architectures and languages involved. Lyra language.Different from the existing high-level abstractions on control plane programming that focuses on packet forwarding [13,14,19,31,34], Lyra’s goal is to provide a high-level abstraction for data plane programming to express packet processing logics, such as packet header write and arithmetic operations. Lyra language offers a one-big-pipeline programming abstraction that is simple and expressive for directly describing how packets with different characters will be processed along a chain of algorithms. Each algorithm is a tree-like procedure that defines the packet processing logics with if-else statements and simple read, write and arithmetic operations to packets. With this language, network programmers can directly express packet process procedures without worrying about how the underneath switches realize the logics, e.g., using multiple tables to implement an if-else statement or using one table to implement multiple if-else statements. Lyra language also offers a critical ability to specify an algorithm scope that explicitly defines the scope of candidate switches an algorithm to be deployed into. For example, network programmers may wish to deploy a stateful load balancer merely on ToR (topof-rack) switches. This feature provides an essential ability for programmers to guide the final compilation and deployments with high-level intents. Lyra compiler.The core task of the Lyra compiler is to combine the high-level Lyra program, algorithm scopes, network topology, and the low-level details of ASICs to generate correct and runnable chip-specific code in the target network. Different from prior works [14,26,41] that focus on resource allocations with integer linear programming (ILP), Lyra faces more complex scenarios due to conditional feature constraints, which cannot be encoded with ILP, under the heterogeneity of ASICs. For instance, if the address resolution protocol learning function is deployed on an NPL/Trident-4 switch, we only need one table for lookup, but the P4/Tofino switch requires more than two tables. The key methodology of the Lyra compiler is to encode all logics and constraints into an SMT (satisfiability modulo theories) problem and use an SMT solver to find the best implementation and deployment strategy of a given Lyra program in the target network. Lyra takes three steps to achieve this goal. First, Lyra translates the Lyra program into a context-aware intermediate representation (or context-aware IR), with important context information such as instruction dependency and deployment constraints. Second, Lyra synthesizes conditional language-specific implementations for each algorithm based on its context-aware IR. Lyra puts the synthesized conditional language-specific implementations into the corresponding switches, and uses a logical formula to restrict that there will be only one implementation exist of each algorithm in the final solution. We design effective algorithms to solve the major challenge at this step, which is the generation of language-specific tables and their actions based on the dependencies of statements written in Lyra language (§5.2 and§5.3). Finally, Lyra constructs an SMT formula that encodes all resource and placement constraints to decide the chip-specific implementation and placement of all algorithms simultaneously. If an algorithm cannot be placed into a single switch due to a lack of enough resources, Lyra can split it into smaller ones and put them into multiple switches. The major challenge here is to understand the resource allocation behaviors of different ASICs and encode them into the SMT formula (§5.4-§5.5). Evaluation.We have built Lyra and evaluated its effectiveness on a variety of real-world programs. Lyra not only generated runnable real-world programs (in both P4 and NPL), but also used up to 87.5% fewer hardware resources and up to 78% fewer lines of code than human-written programs. As the major switch vendors, e.g., Broadcom, Cisco, Intel/Barefoot, etc., embrace programmable data plane with their new mainstream ASIC products for DCNs, the revolution towards programmable DCNs has already started. However, despite that programmability on data plane offers programmers tremendous opportunities to customize network features or offload computations to networks, one crucial requirement to deploy and operate a programmable DCN is how to maintain the manageability at least on the same level as current DCNs. Without meeting this need, the adoption of programmable DCN would significantly slow down or even never happen in the worst case. As one of the largest global service providers, Alibaba is already focusing on the challenge to develop, maintain, and composite data plane programs in realistic DCNs with heterogeneous ASICs. In fact, DCNs are always heterogeneous in switch vendors and ASIC types for two reasons. First, network operators need to prevent the “vendor lock-in” problem [30,36], so they intentionally use Figure 1: Motivating example. The network programmers deploy IN T across the entire network, and stateful load balancer on Agg 3, Agg 4, ToR 3 and ToR 4. different vendors in their networks and require the equipment from these vendors to be replaced transparently to their management plane and applications. Second, different ASICs have distinctive trade-offs among programmability, throughput, buffer size, and cost, due to the physical limitations in chip manufacture. Different layers of DCNs, therefore, adopt different types of ASICs. For example, ToR switches may use high-programmability ASICs (e.g., Barefoot Tofino and Broadcom Trident-4) for near-server computation offloading, while core switches employ high-throughput but less programmable ASICs, e.g., Broadcom Tomahawk. Similar to control plane software, data plane programs also need to be continuously upgraded for bugs fixing or introductions of new features; Different data plane programs still have to co-exist inside one DCN, and each program should be added or deleted as well. Nonetheless, the current practice of data plane programming with chip-specific languages can hardly achieve the above requirements, especially under the heterogeneity of ASICs. Concretely, there are critical problems resulting from low-level programming languages, as we will explain with a simplified but realistic example. Figure 1 shows an example for a programmable DCN that has five types of ASICs (ToR and Agg layers are fully programmable) and two data plane programs. (i) INT [2]: INT was originally proposed to collect and report network state by inserting the critical metadata in the packet header. As shown in Figure 1(b), given a packet𝑝, each programmable switch𝑘on the path inserts a metadata to𝑝’s header by computing eg− ing, whereingandegdenote the ingress time stamp and egress time stamp of𝑝on𝑘, respectively. In particular, INT contains three algorithms: ingress INT, transit INT, and egress INT. Ingress INT identifies the packets of interest, and inserts a probe header and the metadata (see ToRin Figure 1(b)). Transit INT only inserts the metadata. Egress INT inserts the metadata, and mirrors the received packet for post analyzing. In our example, network programmers are required to deploy ingress and egress INT on ToR switches, and deploy transit INT on aggregation switches. (ii) Stateful L4 load balancer (LB) [32]: The L4 LB maps the packets destined to a service with a virtual IP (or VIP), to a set of servers holding the service with multiple destination IPs (or DIPs). In Figure 1 example, network programmers are required to deploy the LB in the scope {Agg 3, Agg 4, ToR 3, and ToR 4} to balance the SIGCOMM ’20, August 10–14, 2020, Virtual Event, NY, USA trac from core switches to servers S5-S8. A stateful L4 LB has two tables, VIPTable and ConnTable, as shown in Figure 1(c). For a given connection’s packet𝑐, if𝑐’s VIP hits one of the items in ConnTable, 𝑐is directly forwarded to the corresponding DIP; otherwise, the LB identifies the DIP pool based on𝑐’s VIP in the VIPTable, and installs this⟨VIP, DIP⟩pair to ConnTable. For example, in Figure 1(c), all the subsequent packets of the connection matching⟨1.1.1.1:1234, 2.0.0.1:80, TCP⟩ in ConnTable get forwarded to 10.0.0.2:20. If network programmers develop, deploy and maintain the above two data plane programs with P4 (on Tofino and Silicon One) and NPL (on Trident-4), three problems stem from the complexity in both the languages and ASIC architecture. Problem 1: Portability.It is hard to migrate a low-level program from one ASIC to another. In Figure 1, initially, the network programmers develop ingress and egress INT programs in P4 on ToR switches. Despite that all ToR switches support P4, network programmers have to develop INT programs for each ASIC because Tofino-032Q, Tofino-064Q, and Silicon One have quite different pipeline architectures and resource constraints. For example, Tofino-064Q and Tofino-032Q have 12 and 24 match-action units (MAUs) [7] and different memory sizes respectively, causing Tofino-032Q’s INT program in P4 that uses 18 MAUs compiles unsuccessfully on Tofino-064Q, let alone on Cisco’s Silicon One; so, per model tuning is a must. Even worse, in the aggregation layer, the programmers rewrite the programs in NPL, because P4 and NPL have different language features and ASIC architectures. For example, Figure 2 shows the clear difference between the two languages in implementing the flow filter function of INT—P4 has to use two tables for matching both source and destination IPs, while NPL uses one table with two lookups. Problem 2: Extensibility.Low-level languages focus on how to program individual ASICs, but a program is usually required to run on top of multiple ASICs in a distributed setting. In Figure 1 example, the programmers now need to deploy the stateful LB program on Agg 3, Agg 4, ToR 3, and ToR 4. At the beginning, they only need to write an NPL program implementing ConnTable,𝑇, and VIPTable,𝑇, on both Agg 3 and Agg 4. As the number of trac connections increases, the programmers expand the size of𝑇by modifying the NPL program. However, the new NPL program compiles unsuccessfully because the total size of𝑇and the expanded ConnTable𝑇exceeds the resource constraints of Trident-4 ASIC. The programmers, therefore, decide to move the VIPTable from Agg 3 and Agg 4 to ToR 3 and ToR 4 by writing another P4 program for𝑇. It takes many hours for the programmers to make sure: (1) the P4 program compiles well on Silicon One ASICs, and (2) ConnTable and VIPTable can work together across switches. As the number of connections continues to grow, the programmers expand𝑇again to get a bigger ConnTable,𝑇, making𝑇no longer fit in a Trident-4 ASIC. In this tough case, the programmers have to carefully split𝑇into𝑇and𝑇, and make sure𝑇and 𝑇+𝑇compilable on the corresponding ASICs, while coordinating correctly. Obviously, the programmers spend a lot of effort and time in the above depressing process. Problem 3: Composition.It is non-trivial to make multiple lowlevel programs co-exist well in a DCN. For example, in Figure 1, any particular combination of INT and LB programs may result in a complete restructure of each program and its deployment arrangements. For example, once the programmers move too many entries of ConnTable to the ToR switches, the program may not compile successfully because of not only VIPTable but also ingress and egress INT programs. As the number of deployed programs increases, it would be much harder to find a “fittable” deployment. Summary.The problems of portability, extensibility, and composition fundamentally undermine the manageability of programmable DCNs, since network programmers will get trapped into endless program reconstructions and numerous hardware details in daily operations. The root cause of this dilemma is the direct use of low-level, chip-specific programming languages, since a high-level, Figure 4: Lyra program for our motivating example. cross-platform, network-wide programming language is missing at present. This is our fundamental motivation to build Lyra. Lyra enables programmers to eciently program data plane. For example, the network programmers can write a Lyra program shown in Figure 4 for the case in Figure 1. By taking in this program, Lyra compiler generates eight pieces of chip-specific code that compile successfully on Agg 1-4 and ToR 1-4, while meeting the functional correctness specified by the input Lyra program. Lyra’s workflow.Figure 3 presents Lyra’s workflow. First, Lyra takes as input: (1) a high-level Lyra program, (2) an algorithm scope describing each algorithm’s placement, and (3) DCN topology and configurations. Then, Lyra’s front-end generates a context-aware intermediate representation (or context-aware IR), with important information such as instruction dependency and deployment constraints. Finally, Lyra’s back-end uses the context-aware IR to synthesize conditional implementations for different languages (e.g., P4 and NPL), and encodes various constraints in the form of SMT formula. We solve the formula to get a solution that can be translated into multiple pieces of chip-specific code. Figure 5: Lyra program V.S. P4, chip-sp ecific program. Lyra introduces a high-level abstraction for the network programmers to express their algorithms without the hassle of low-level details. Figure 6 shows the grammar. Compared with current chip-specific languages (e.g., P4 and NPL), Lyra’s abstraction is easier to use for the following two reasons. First, Lyra programming only relies on simple semantics (e.g., ifelse) to express packet processing logic rather than “mandatory” built-in data structures such as tables and registers in P4 and NPL. In other words, using Lyra, the programmer does not need to take into account how many tables they need to create, what functions should be put in which tables, or how to assign registers to different stateful variables. Second, Lyra is an architecture-independent language, which allows the programmer to program without considering chip-specific resource limitation (e.g., how many bits each stage can support) or architecture constraints (e.g., how many shared register between stages and can the same stages be accessed multiple times or just once). In some sense, the relationship between Lyra and chipspecific languages can be compared to the relationship between C language and processor-specific assembly languages. Figure 5 shows two examples to illustrate the difference between Lyra and P4. In Figure 5(a), the programmer wants to check whether the source MAC address,smac, is equal to the destination MAC address,dmac. While P4 language itself does not limit the maximum bit width in such a comparison, some of programmable ASICs, say ASIC-X, cannot support the comparison of longer-than-44-bit variables.In P4, the programmer has to address this restriction by creating two additional tables: one forsubtract(tmp, smac, dmac)and another one for checkingtmpis zero or not; in P4, SIGCOMM ’20, August 10–14, 2020, Virtual Event, NY, USA the programmer needs to reduce the original 48-bit variable comparison to two 32-bit variable comparisons; on the contrary, the programmer can use Lyra to directly writeif(smac == dmac) rather than handling the above low-level details in person, and then Lyra compiler can automatically generate P4 code according to the underlying ASICs’ restrictions. In Figure 5(b), the programmer implements a set of simple bitwise operations by introducing multiple actions and tables in both P4and P4for assignment, bitwise left shift and bitwise inclusive OR, due to the sequential read-write dependency of ASIC-X. Using Lyra, on the other hand, the programmer only needs to write:v16 = (v8_a « 8 | v8_b). The above examples are similar to the memory allocation situations in C and assembly languages. If using assembly languages (e.g., ARM and x86), we pay attention not only to the low-level instructions (e.g., MOV and PUSH), but also to the usage of register and memory; on the contrary, we can use higher-level C language to express memory allocation by just writing a malloc. Lyra introduces a new programming model named one big pipeline, or OBP. This programming model treats each data plane program involving multiple algorithms as a single pipeline covering these algorithms. OBP aims to avoid low-level details such as table-oriented grammar (like P4). In Figure 1, INT is an OBP consisting of three algorithms: ingress INT, transit INT, and egress INT, and stateful L4 LB is another OBP. We can implement these two OBPs in a Lyra program that must consist of three parts: (1) pipeline specification, and (2) function, and (3) header definition. Pipelines & algorithm definition (Line 8 in Figure 4).The OBP allows the programmers to treat what they want to deploy as a single pipeline that contains one or more algorithms. We use pipelineto define an OBP, and usealgorithmto specify each algorithm in the OBP. In our motivating example, as an OBP, INT has three algorithms: (1)int_in(defined in Lines 16-22 in Figure 4), (2)int_transit(Line 23), and (3)int_out(Line 24), corresponding to ingress, transit, and egress INT, respectively. On the other hand, the stateful LB is another OBP which only has one algorithm, defined in Lines 13-15 in Figure 4. In Lyra, we recursively specify all the algorithms in an OBP. In Figure 4 example, we define these two OBPs in Lines 9-10, respectively. Using the OBP abstraction, the programmers only need to focus on what algorithms should be involved in an OBP. Function definition.An algorithm (e.g.,int_in) may contain multiple functions. In Lyra, the definition of each function is similar to the C language. In Figure 4, Lines 36-43 define the only function for the LB algorithm. Lyra also offers many predefined libraryfunction calls that commonly exist in the state-of-the-art chipspecific languages. For example, both NPL and P4 have functions that extract the queue length, so that Lyra offers a predefined libraryfunction call get_queue_len(), as shown in Line 31 in Figure 4. Header definition.The programmers should specify the packet header and parser for each deployed algorithm. This part is similar to the header and parser definitions in P4. In Lyra, we use header_typeandparser_nodeto define the header type and parser, respectively. Lyra allows the programmers to specify the fine-grained scope for each algorithm in a given pipeline. The algorithm scope is designed for extensibility and composition. Note that specifying such a scope should be the main job of network operators rather than programmers, so that Lyra allows either programmers or operators (or both) to define each algorithm’s scope. Due to different business needs and deployments, we should use the scope to “tailor” the underlying data plane in a specific way for each of DCNs. The algorithm scope can be specified as: Region.For an algorithm𝐴, we useregionto specify a set of switches for𝐴’s potential placement, e.g., all ToR switches or a single switch Agg 3. Deploy.The programmers may want to deploy the copies of𝐴on multiple switches. In Figure 1 example, the copies ofint_inare deployed on the four ToR switches, respectively. On the other hand, the programmers may use multiple switches to realize one single algorithm. For example,loadbalancerin Figure 1 is deployed on four switches. The programmers can distinguish the above two cases by specifyingdeployfield in the algorithm scope specification. The value of thedeployfield is either PER-SW or MULTI-SW. PERSW means copying the algorithm on each of the specified switches, and MULTI-SW means realizing the algorithm across the specified switches. In Figure 7, we use PER-SW for INT’s three algorithms. ToR* and Agg* denote all ToR and Agg switches. Direct.When an algorithm is deployed on a set of switches, we need to specify the direction of the packet flow via thedirect field. As shown in Figure 7, because the algorithmloadbalancer specifies MULTI-SW, we should define the packet flow direction via direct; thus,directis(Agg3,Agg4->ToR3,ToR4), which means the load balancer algorithm needs to handle the packet flow entering Agg 3 and Agg 4 and leaving from ToR 3 and ToR 4. This information is critical for the compiler because it restricts the possible paths the packet could take, so that the compiler can decide where to deploy the program. For example, in Figure 7, a packet traverses the load balancer could never take a path from ToR 4 to Agg 4. Figure 7: An example for algorithm scope example. Lyra defines three types of variables: internal variable, global variable, and external variable. Internal variable.The internal variable is straightforward. It is created when a packet comes in the pipeline and destroyed when the packet leaves. Internal variable is fixed-width and single-element. For example, bit[8] in Line 3 in Figure 4 is an internal variable. Global variable.The global variable provides an index-based array interface. Different from internal variables, global variables keep the information across packets. They are created when the Lyra program is burnt into the programmable switching ASIC, and last until the switch is down or the program is replaced by another. For example,global bit[32][1024] pkt_counterin Line 11 in Figure 4 defines a global variable,pkt_counter, which has 1024 elements, and each element is 32 bit wide. The global variable supports read and write on the data plane. External variable.The external variable exposes an “table interface” bridging the data plane and control plane. To define an external variable, we need to define its type, input type, output type, and element number, such asextern list[1024] known_ip. The external variable also allows the value (both input and output) to be a tuple: We discuss how to translate the external variables into the tables exposed to the control plane in §5.8. The front-end of Lyra takes in a Lyra program and outputs a contextaware intermediate representation (or context-aware IR). Lyra’s front-end, as shown in Figure 3, has three key modules: (1) given a Lyra programP,checkerchecks the syntax and semantics ofP (§4.1); (2)Preprocessorenriches and optimizesPto generate an IR (§4.2); and (3)Code analyzer(§4.3) analyzes IR’s context information (e.g., instruction dependency and deployment constraints) to form a context-aware IR for post synthesizing. Similar to any compiler, Lyra uses a checker for the syntax and semantic correctness checking. Suppose a Lyra program,P, is input. We check P with grammar defined in §3. The preprocessor translatesP(e.g., Figure 8(a)) into an IR (e.g., Figure 8(c)). IR is crucial for post synthesizing, because high-level Lyra programPhides too many details, which makes it hard to directly synthesize chip-specific code fromP. In this section, we use Figure 8 to illustrate how preprocessor generates the IR. Step 1: Function inlining.We iterate all the algorithms in the Lyra program. In each algorithm, we inline all the functions with their function bodies. For example, we expandint_info(int_info) Figure 8: Example. (a) is a Lyra program, (b) is the result of function expansion, and (c) is the generated IR. (Line 10 in Figure 8(a)) with its body (Line 2-4 in Figure 8(a)), obtaining Line 5-7 shown in Figure 8(b). Step 2: Branch removal.A Lyra program may contain conditional statements, e.g., Lines 8-12 in Figure 8(a), which complicate dependency analysis [37]. We, therefore, convert eachif-elsecondition into a predicate, and then apply this predicate to all the instructions in the condition body. For example, the if conditionint_enable, in Line 3 in Figure 8(b), is converted into a predicate, int_enable ? ..., and is applied to all instructions in this condition body, thus getting Lines 3-6 in Figure 8(c). Once all the branches are removed, the body of the algorithm becomes a straight-line code block. Step 3: Single operator tuning.We expand the instructions that have more than one operator. For example, Line 6 in Figure 8(b) is flattened into Lines 3 and 4 in Figure 8(c). Step 4: Static single assignment (SSA) form conversion.SSA assigns each variable a version field. When the variable is assigned to a new value, the version increases accordingly. SSA guarantees no versioned variable is assigned twice and removes the WriteAfter-Read and Write-After-Write dependencies. After this step, only Read-After-Write dependency remains. Theint_info1and int_info2(i.e., Lines 4 and 6 in Figure 8(c)), for example, are assigned to different versions. Step 5: Variable type inference.The width of program variables is inferred based on 3 rules: (1)function call, such ascrc32_hash returns a 32-bit variable; (2)operation,𝑎𝑛𝑑operation generates a 1-bit variable; and (3)variable lookup, the input/output type of the table are defined explicitly. For example, in Figure 8(c), thev1 is inferred as a 32-bit variable as the ig_ts and eg_ts are 32 bits. So far, the preprocessor has translated a Lyra programPto an IR. Nevertheless, this IR is a plain-text IR, which lacks context information (e.g., instruction dependency, and deployment constraints) for chip code synthesizing (§5). We, therefore, build a code analyzer to add “context” to the IR. Instruction dependency generation.We first analyze the dependencies among IR instructions to generate an instruction dependency graph. This is important, because it would determine the execution order and placement of these instructions in the chipspecific code synthesizing. For example, if instruction𝑏relies on another instruction𝑎,𝑏should be placed in the stage behind𝑎’s SIGCOMM ’20, August 10–14, 2020, Virtual Event, NY, USA stage; if there is no dependency between𝑎and𝑏, we can parallelize their executions in different ALUs even in the same stage. Since IR has been a straight-line code with only read-after-write dependency, it is straightforward to build an IR instruction dependency graph, where each node represents an IR instruction, and a directed edge from node𝑎to node𝑏means the instruction𝑏 reads one or more variables written by instruction𝑎. For example in Figure 8(c), there are three dependencies: (1) Line 3→Line 4; (2) Line 4 → Line 6; and (3) Line 5 → Line 6. Deployment constraints generation.Given the network topology information and algorithm scope specification, as shown in Figure 3, we can generate the following data: (1) target network topology with the algorithm-scope tags, such as the Agg 4 in Figure 1 is tagged with algorithmsint_transitandloadbalancer; and (2) potential flow paths in each scope, such as in the Load Balancer scope there are four possible flow paths:Agg3 → ToR3,Agg3 → ToR4, Agg4 → ToR3, and Agg4 → ToR4. By taking in the context-aware IR, Lyra’s back-end synthesizes chip-specific code. Specifically, this section first models our problem (§5.1). Then, we describe how to synthesize conditional implementations for P4 (§5.2) and NPL (§5.3). Next, we use the public RMT architecture [16,26] as an example to illustrate how to encode chip-specific constraints for the portability (§5.4). We further present how to encode deployment constraints for the composition (§5.5) and resource extensibility (§5.6). We put all the above encoded constraints in the set of conditional placement constraints, and call an SMT solver to solve the formulas, obtaining a solution which can be translated into chip-specific code (§5.7). Finally, we present the control plane interfaces exposed by Lyra in §5.8. A Lyra program contains a list of algorithmsG. For an algorithm 𝑎 ∈ G, it has a specified algorithm scope,S, e.g., Figure 7, which represents a group of switches.§4 describes how does the front-end transform𝑎to a collection of IR instructions, defined as𝐼. We use 𝐼to denote the𝑗th IR instruction in𝐼. We define𝑓(𝐼)as a boolean function, which indicates whether the IR instruction𝐼 should be deployed on the switch𝑠 ∈ S. The goal of this section is to find a feasible combination of𝑓that meets the constraints in the target network. Note that an IR instruction can be deployed on multiple switches, as long as the correctness of the program holds. This section synthesizes conditional P4 implementation based on the context-aware IR. Intuitively, conditional P4 synthesis aims to map the instructions in IR representation to tables in P4 by analyzing the dependencies among those IR instructions. Before describing the details of the synthesis algorithm, we need to define several important terminologies. •Potentially deployed IR. We defineRas a set containing all IR instructions potentially deployed on switch𝑠. We learnR because we know the scope of the algorithm any IR instruction belongs to. •Predicate blocks. A predicate block is a set containing IR instructions, where (1) IR instructions have the same predicate, and (2) IR instructions have no dependency. For example, in Figure 8(c), Line 4 and Line 5 should be put in the same predicate block because (1) they have the same predicateint_enable?and (2) they have no dependency. Based on the above definition, in Figure 8(c), we have three predicate blocks: {Line 3}, {Line 4, Line 5}, and {Line 6}. Predicate blocks are important because they are used to determine tables and the match-action in those tables. •Relationships between predicate blocks. There are three types of relationships between predicate blocks𝐵and𝐵: (1) Predicate block dependency: A predicate block𝐵depends on another block 𝐵if there is an instruction in𝐵that writes the predicate of𝐵. Because each predicate is written only once, each predicate block has only one predicate block it depends on. In this case,𝐵and𝐵 would be mapped to two P4 tables. (2) Mutually exclusive:𝐵and 𝐵are located in different branches of if-else or different cases in the switch statement (e.g., the NetCache program segment in§7.1). In this case,𝐵and𝐵should formulate the same P4 table. (3) No-correlation: If there is no dependency or mutually exclusive between𝐵and𝐵, then we say𝐵and𝐵have no correlation. In this case, it is highly possible that𝐵and𝐵would formulate two P4 tables. In Figure 8(c) example, three predicate blocks {Line 3}, {Line 4, Line 5}, and {Line 6} formulate three P4 tables. More specifically, in the first table (generated by {Line 3}), the match and action should correspond toint_enableandig_ts-eg_ts, respectively. Similarly, {Line 4, Line 5} generate the second P4 table with actions v1 & 0xffffffffandsw_id « 28. The third P4 table is generated by predicate block {Line 6}, and has actions int_info1 & v2. Synthesis algorithm.Algorithm 1 presents the details of the synthesis. Given the algorithm𝑎’s scope, for each P4 switch𝑠, we extractR(Line 2 in Algorithm 1). Because we have learned the dependencies between IR instructions from the front-end (§4.3), we groupRinto many predicate blocks,PB(Line 3 in Algorithm 1). With predicate blocks in hand, we build a dependency tree,PBTree, for PBbased on the above-defined predicate block dependency. We traversePBTreebottom-up. For each traversed predicate blockpb, we check if it is mutually exclusive with other predicate blocks (saypb). If not, we appendpbto its parent node’s table list; if yes, we mergepbandpb, and append the merged result to their parent node’s children predicate block list. Finally, we traversePBTreetop-down to compute whether the one predicate block should be compiled into a new P4 table or merge with the existing P4 tables. For each traversed predicate blockpb, we scan its child predicate block list. For each predicate block𝑚 in theChildPBList, we check if𝑚’s predicate is only readingpb’s table output. If so, we translate𝑚into its parent predicate block pb’s action𝑎, and the read variable is translated into action𝑎’s parameters (Line 12 in Algorithm 1). Otherwise, we create a new table for𝑚, append it to the table listL, and add the instructions in𝑚into instruction identify listI. In principle,Lcontains tables that are potentially deployed on switch𝑠, andLis used to encode resource constraints (§5.4).Icontains all instructions that decide whether each predicate block inLwould eventually be a table, so that we use Ito encode table validity constraint below. Table constraints encoding.The setIis one of the most important parts for the set of conditional placement constraints, so that Algorithm 1: Conditional P4 implementation synthesis. we encode P4 table constraints based onI. We first encode the validity of each table. Because each instruction is conditionally de-Ô ployed on switch𝑠, we encode the validity as:𝑓(𝑖). Based on I, we can also encode (1) the dependency between two predicate blocks, (2) the match field width constraints, (3) the number of actions, and (4) the number of entries. The above-encoded constraints are put in the set of conditional placement constraints. Network programming language (NPL) is a data-plane programming language used by Broadcom [3]. It has been used to program Broadcom’s ASICs, such as Trident-4 and Jerrico-2 [1]. Given the fact that Broadcom’s switching ASICs account for the largest market share, we believe NPL would become increasingly more common. Similar to P4, a typical NPL program contains at least five elements: (1) header and parser, (2) logical table, (3) logical register, (4) functions, and (5) logical bus. Compared NPL with P4, NPL is more similar to C++ language. The logical table and function in NPL are, in principle, similar to virtual function and function instance in C++. This feature enables Lyra to compile the IR into the conditional NPL implementation easier than P4. NPL synthesis takes the same inputs as P4 synthesis in§5.2. We briefly describe the synthesis approach as follows: Packet header and function synthesis.Because the grammar of packet header and function in our IR is similar to NPL, synthesizing packet header and function is straightforward. Logical bus usage synthesis.The logical bus in NPL handles local variables; thus, we collect all local variables inR(defined earlier), gettingV. We defineIas a set that contains instructions reading or writing any element inV. Whether𝑖 ∈ Ishould be deployedÔ on switch 𝑠 can be encoded as𝑓(𝑖). Logical table synthesis.NPL has a unique feature that allows multiple lookups on the same logical table; thus, we traverse all the instructions inR, and merge the instructions that read the same external variables into one logical table. All the logical tables for𝑠 are put in L. Logical register.NPL only supports name-based indexing, e.g., register_𝑟 .field_𝑎, so that we translate the global variables that have only one element into logical tables. For other global variables, i.e., arrays containing more than one element, we distribute them across target switches. We have presented how to synthesize the conditional implementation for two representative languages. We now describe how to encode chip-specific constraints.Chip-specific constraints encoding is the key effort for the portability.We choose reconfigurable match tables (RMT) architecture [16,26] as an example to show how do we encode constraints for ASICs. Lyra can also encode other ASICs’ constraints, e.g., Tofino and Trident-4. RMT architecture.RMT is a reconfigurable pipeline-based architecture for switching ASICs. The RMT architecture has an ingress and an egress pipeline. Each pipeline consists of a parser, multiple match-action stages, and a deparser. Each match-action stage has several SRAM and TCAM memory blocks, and several action units. Encoding chip-specific constraints.To check whether the synthesized tables meet the underlying resource constraints, we model the architecture resources of RMT. For each table𝑡in the synthesized table groupL(obtained from§5.2 and§5.3), we define:𝑀as the match field length,𝐸as the total number of entries,𝐴as the total number of actions, and𝑉as the validity of table𝑡. Because one table can be split into multiple stages, for𝑡, we define𝜉 and𝜉as the start and end stages of the table𝑡, respectively. If 𝜉= 𝜉, then 𝑡 should be deployed on only one stage. We define𝐸as the total number of entries that table𝑡deploys on stage 𝑠. The stage constraints are encoded as: We also encode the RAM memory constraints based on [26]. Suppose each stage in the RMT switch has𝑁RAM blocks with ℎ entries and 𝑤 bit-width. For each stage 𝑗: whereValid(t)represents the validity of table𝑡, and its value is either 1 or 0. In similar ways, we can also encode other constraints such as the maximum number of stages, the maximum number of tables per stage, the maximum number of entries in the parser TCAM table, PHV allocation, predefined library-function call related resources, packet transactions [37]. Please see Appendix A for more details of chip constraint encoding. All the encoded constraints are put in the set of conditional placement constraints. Besides the constraints related to the conditional implementation and different switching ASICs, we also need to encode constraints like scope, flow path, and instruction dependencies. This section describes how to encode these constraints, which isimportant for the composition. Note that the constraints in this section cannot be encoded by integer linear programming (ILP), since ILP cannot encode “if-else” and dependency. Algorithm 2: Extensible resource encoding. Encoding topology constraints.As shown in§4.3, topology constraints in context-aware IR contain two parts: algorithm scope and flow paths in the specified scope. Scope constraints. For each IR instruction in𝐼, it can only beÔ deployed in the specified scope:𝑓(𝐼 ) = False. Flow path constraints. For each possible flow path𝑝within the scope, an instruction𝐼must be deployed on only one of switches,Í 𝑠, on each path.If (𝑓(𝐼 ), 1, 0) = 1 Encoding instruction dependencies.We now encode the instruction dependencies in the context-aware IR. If an instruction𝐼 is deployed on one switch𝑠on the path𝑝, then (1) for each instruction𝐼the instruction𝐼depends on,𝐼cannot be deployed on the switches behind𝑠; (2) for another instruction𝐼depended by𝐼,𝐼 cannot be deployed on switches in front of 𝑠. Thus, we have: whereprev(𝑠, 𝑝)means all the switches in front of𝑠on the path𝑝, next(𝑠, 𝑝)represents all the switches behind𝑠,pred(𝐼 )denotes all the predecessor instructions in the instruction dependency graph, and succ(𝐼 ) means all the successor instructions. Encoding external and global variables. See Appendix B. To support extensibility, Lyra is able to handle the algorithm even though it is distributed across multiple switches, e.g., splitting ConnTable on ToRs and Aggs in Figure 1. Because other constraints such as the instruction dependencies and global variable constraints are already encoded, the data can only flow from upstream to downstream (e.g., from Agg to ToR in a DCN). It is impossible that the upstream switch (e.g., Agg) requires a result generated by downstream switches (e.g., ToR); thus, in order to encode the resource extensibility, we only consider what is the information downstream switches require from the upstream and pass this information through. Specifically, in a Lyra program, there are two types of information required by the downstream: value in the local variable and the result of a predicate. Lyra passes this information via pushing it in the packet header, enabling the downstream switches to get it from the parser. We call such information as extensible resources. These resources “bridge” the upstream and downstream switches, and keep their “correlations”. For example in Figure 1 LB program, suppose the ConnTable and VIPTable are deployed on the Agg and Figure 9: Experimental results conducted on a workstation with Intel Core i7 3.7GHz 6-core CPU and 16GiB RAM. ToR switches respectively. Given the fact that the VIPTable needs the ConnTable’s table hit/miss information, Lyra needs to ask the Agg switch to pack that information in the packet header, so that the ToR switch can apply or skip the VIPTable based on the result. Similarly, if the ConnTable is split across two switches, then Lyra adds the first ConnTable’s entry hit/miss information to the header. The extensible resource encoding algorithm is shown in Algorithm 2. Because the program could be split at any position, the content in the extensible resources is also dynamic. In a nutshell, the extensible resource contains all the local variables that are not written but read by the downstream switches. Lyra checks each local variable and collects the instruction that writes or reads the variable. After the SSA form conversion (step 4 in§4.2), there should be only one write instruction𝐹and a list of read instructionsF. Next, we can calculate whether the variable is readVor writtenVby the downstream via the deployment boolean function. Finally, we can compute the existence condition by comparing whether two flags Vand Vare different. With a set of conditional placement constraints, i.e., the constraints encoded in§5.2-§5.6, we call an SMT solver to solve them, obtaining a solution that presents a concrete placement plan for tables, instructions, and variables. We equip the back-end with different chip language (e.g., P4 and NPL) templates; thus, we can easily translate the solved plan into multiple pieces of chip-specific code. The current Lyra prototype supports P4, P4and NPL generation. Lyra does not synthesize the control plane programs/functions such as installing flow table entries and configuration policies. Instead, Lyra allows the programmers to explicitly specify the tables as external variables (defined in§3.4) in Lyra program without worrying about how these tables are allocated or distributed. In other words, the connection between the control plane and data plane supported by Lyra is abstracted to the variables in OBP representation, so programmers only need to fill in the control plane tables, but do not need to know exactly how each table is mapped to target devices. For example, Lines 36-43 in Figure 4, Lyra defines two control plane variables,extern dict [1024] conn_tableandextern dict [1024] vip_tablevia the keywordextern(also explained in§3.4). After this, Lyra compiler compiles the program into multiple pieces of chip code for distributing across the underlying switches. Thus, the programmers do not need to focus on the details such as hardware and resource constraints of these tables across the target switches. Lyra can also generate a set of “empty” control-plane programs for each table. For example, Lyra also generates “empty” Python functions (e.g.,conn_table_entry_ set(key, value)andconn_table_entry_get(key)) for the programmers to easily add the code manipulating table entries. In other words, Lyra generates P4 or NPL tables according to what the Lyra program specifies, and these tables play a role as the “interfaces” between control plane code and the synthesized data plane code. We further propose a collection of optimization techniques to improve the eciency and resource usage, such as reducing the number of generated P4 tables and optimizing the results via diverse metrics. Due to limited space, please see Appendix C for details. We have built Lyra with 7,000 lines of Python code. Lyra relies on Z3 [18] for SMT solving. Lyra compiler can compile P4and P4 for Tofino, and NPL for Trident-4. Our evaluation aims to answer whether Lyra can successfully offer portability (§7.1), extensibility (§7.2), and composition (§7.3). The target network for our evaluation is a fat-tree data-center testbed consisting of eight servers and ten programmable switches: four ToR switches (Tofino), four Agg switches (Trident-4), and two Core switches (Tofino). All compilations were conducted on a desktop with Intel Core i7 3.7GHz 6-core CPU and 16GiB RAM. To evaluate the portability, we wrote Lyra programs for the state-ofthe-art network algorithms (e.g., NetCache [25], and NetChain [24] and INT [2]), and then evaluated whether these Lyra programs can generate P4 and NPL code runnable on Tofino and Trident-4. The Tofino constraint is encoded according to the RMT architecture. Figure 9 shows the comparison between our compiled chipspecific code with the manually-written P4code. We evaluated Lyra in two aspects. (1) Lines of Codes: in Figure 9, LoC is the total LoC and Logic LoC is the code ignoring the header and parser because this is a better metric to show the labor on writing a program. (2) Resource usage: for P4, we compare the total number of tables, actions, and registers used. For NPL, we show the number of logical tables and logical registers, and the length of the longest code path. All our generated code can compile on the corresponding ASICs. First, as shown in Figure 9, Lyra can dramatically reduce the total line of codes to implement a program. It, for example, takes only 22% of LoC to implement the logic component of NetCache [25]. This shows Lyra language can describe the program more concisely. Second, by comparing with programs written by researchers and engineers (e.g., NetCache, Speedlight, and INT), Lyra can reduce the total number of tables and actions. This means we can reduce the resource occupation in the switch. For example, we observed that manually-written NetCache and SpeedLight programs have more tables than the Lyra-generated ones, because the manually-written version kept many independent tables for modularity, but Lyra merged these independent tables into a single table. In the above code in the NetCache program,check_cache_valid andset_cache_validhave no match field and only one action. Lyra merged the tables with match fieldnc_hdr.op. Note that NetCache is the only program for which Lyra can save 87.5% hardware resources. For the rest of the programs, e.g., Speedlight and INT, Lyra can save 10% – 23% resources. For the programs posted on the p4c [5] project, e.g., switch.p4, Lyra generates an equal P4 code. In our experience, whether the manually-written ASIC code (e.g., P4 or NPL) is optimal or not totally depends on the expertise and knowledge of the programmers. If the program is simple or the programmer is knowledgeable enough, it is highly possible the written code is optimal, i.e., no more resource saved by Lyra. If the program is already optimized, Lyra can perform the same. However, in order to write an optimized code, even the most knowledgable programmer may need to spend tons of time and effort; on the contrary, Lyra can reduce these efforts and burdens, so that the programmer only needs to focus on implementing the logic itself. To evaluate the extensibility, we conducted a real-world case study similar to LB example in§2.1. Initially, we set the size of both ConnTable and VIPTable to one million entries, so that these two tables can be put in the same aggregation switch. Both Tofino and Trident4 ASICs can hold about three million entries at most. After we increased the size of ConnTable to 2.5 million and 4 million entries, respectively, Lyra can intelligently generate the response solutions. For example, if we set ConnTable’s size to 4 million entries, Lyra generates an NPL-version ConnTable program with 2.5 million entries on each aggregation switch, and a P4-version ConnTable and VIPTable programs holding 1.5 and 1 million entries, respectively, on each ToR switch. Lyra also generates a function that passes the entry hit information between switches to lookup the ConnTable on ToRs, if the ConnTable on aggregation switches misses. This ensures the generated distributed programs work correctly. Compared with manually-written programs, Lyra compiles the programs for the above two updates less than 10 seconds, which only needed the programmer to change the size of the external variable ConnTable in the Lyra program; on the contrary, our well-trained programmer needed about 1.5 days to write these programs manually. Figure 10: The scalability for extensibility. Scalability.In general, the complexity of Lyra is related to the size of the topology, the length, and resources used by the Lyra program. To evaluate the scalability, we deployed NetCache and stateful LB on a pod of a simulated fat tree DCN. For the LB, we set all the switches in the pod as the scope, which means they serve together as a single LB. For NetCache, we deployed it in two modes, one inPER-SWmode, which means each switch has its own copy of the program; one inMULTI-SWmode, which is the same as the LB. We evaluated two ASICs: Tofino with the P4 and Trident-4 with the NPL, and changed the topology size by varying𝑘 =4 to𝑘 =32, where𝑘is the number of ports per switch and also equals to the total number of switches deployed. Figure 10 shows the result. As the topology size increases, we observe that both the MULTI-SWalgorithms compilation time increases, but Lyra is still able to find a solution in less than 100 seconds, even in the largest topology. ForPER-SWmode NetCache, the compilation time stays the same, because all the switches have the same program and Lyra can generate the program for each switch in parallel. By comparing twoMULTI-SWmode algorithms, we see that the complexity of language and ASIC matters a lot: Lyra generates NPL/Trident-4 programs 2×faster than P4/Tofino programs, as NPL synthesizing needs no predicate block construction process and has shorter SMT formulas due to language complexity. To evaluate composition, we attempted to deploy multiple algorithms into our testbed by changing the scope from eight switches to only one switch. For the scope, smaller is more challenging, since it evaluates whether Lyra can handle resource constraints in the code composition. First, we wrote a Lyra program including a classifier, firewall, gateway, LB, and scheduler, which is similar to Dejavu [40]. Then, we compiled the Lyra program by gradually changing the scope from the entire network to a single switch. For either case (the entire network and single switch), Lyra spent less than five seconds to generate P4program that successfully compiles on the Tofino ASIC. We also asked the programmers to manually write a program for this goal manually. It took them about two days (10000×more time than using Lyra) to compress these programs into a single ASIC. Lyra independently generates chip-specific code for each algorithm. For example, all the generated variables and tables for algorithmfirewallare assigned the same prefix-namefirewall. Thus, there is no shared program-level resource between generated code. This section discusses Lyra’s implementation details and limitations. More discussions can be found in Appendix D. Does the synthesize d code always compile?It is possible that the synthesized chip code unsuccessfully compiles on the target ASICs, if some of the constraints are missing from the Lyra compiler. For example, egress timestamp must be collected in the egress pipeline; otherwise, the synthesized P4 code cannot compile on Tofino ASIC or is meaningless. In Lyra, we manually check and encode ASIC’s resource constraints based on the ASIC specifications provided by the chip vendors. By far, while we are not aware of any “constraint missing” cases, we cannot exclude such a possibility. Thus, we offer an encoding template for the programmers to encode the missed constraints as a plug-in patch for Lyra. Recirculation.P4 supports recirculation and resubmission, which allows the packet to go through the pipeline one more time. In Lyra, the programmers need to explicitly define the recirculation, as there is no switch concept in Lyra. Instead, Lyra uses the recirculation as an optimization method to pack a longer program into one switch. Copy-to-cpu.Both P4 and NPL support sending a copy of the current packet to the switch’s CPU but in different ways. Lyra provides a uniformed API calledcopy_to_cpu()to enable such a function. This API is translated into the corresponding APIs in different languages. Similar to the control plane interface, the programmer only needs to focus on what to do with the copied packet, rather than taking care of which switch the packet is copied at. Multi-pipeline support.Programmable ASICs use multiple identical pipelines to increase the throughput. For example, the Tofino 64Q model has 4 pipelines. The program deployed on each pipeline thus is typically the same. Lyra allows the programmer to individually specify each pipeline via our OBP abstraction. Furthermore, switches, e.g., RMT, split one above-mentioned pipeline into two: ingress pipeline and egress pipeline. Different from the pipeline mentioned above, these two pipelines have different capabilities: the programmer can only designate the egress port at the ingress pipeline because the egress pipeline is directly connected to the physical port and cannot re-direct the packet; all the queuing information (e.g., queue length and queuing time) must be gathered in the egress pipeline as the queuing buffer sits between the ingress and egress pipeline. Lyra models the two pipelines as two individual switches and connects them via a link. Next, Lyra adds constraints that the pipeline exclusive statements cannot be deployed in the other pipeline. The SMT solver then allocates the statements. Synthesizing incremental changes.Since Lyra relies on an SMT solver to generate a feasible allocation solution, a potential challenge is an incremental change in the Lyra program may result in a significantly different allocation plan. This may cause diculty in debugging or upgrading the network in practice. Currently, if the changes are small (e.g., few lines of code), our programmers manually modify the chip code, because such modifications may not violate resource constraints; if the changes are significant, we directly re-run Lyra to generate the chip code from scratch. Unifying different ASIC libraries.Given that the programmable ASICs from different vendors offer different chip-specific libraries, in Lyra compiler, we hard-code a collection of functions converting these libraries into common IR. See Appendix D for more details. Abstractions for forwarding packets.Software-defined networking (SDN) allows the network operators to specify the packet forwarding policy via network-wide abstractions such as SNAP [14], NetKAT [13,31], Magellan [41], NetCore [33], and Frenetic [19]. In terms of the programming model, SNAP’s one-big-switch (OBS) abstraction [14] is the most relevant to Lyra; however, the OBS model cannot explicitly specify the fine-grained scope, e.g., a specific set of switches. P4Runtime [10] offers control plane-level APIs for P4 programs, rather than a compiler generating ASIC code. In general, the state-of-the-art programming models in SDN aim to generate the forwarding rules, which have different goals from Lyra. Programmable ASIC compilers.The state-of-the-art efforts in programmable ASIC compilers focus on compilation for individual devices.𝜇P4 [39] also targets portability and composition problems; different from Lyra, however,𝜇P4 only supports P4-family programming, and does not target data plane programming across multiple switches. Jose et al. [26] compiles P4 programs to architectures such as the RMT and FlexPipe. Domino [37] builds upon the Banzai machine model that supports stateful packet processing, supporting a much wider class of data plane algorithms. Chipmunk [20,21] leverages slicing, a domain-specific synthesis technique, to optimize Domino in compilation time and resource usage. Different from the state of the arts, Lyra offers a new, chip detail-orthogonal language, generates chip-specific code (like NPL and P4), and supports data plane programming across multiple switches. P4 synthesis for programmable NICs.Programmable NICs (e.g., Netcope [8], Netronome [9] , and Pensando [11]) support P4. Compared with Lyra, there are two differences. First, Lyra takes as input an OBP program and generates chip-specific programs for different ASIC architectures. The P4 compilers for programmable NICs take as input P4 programs and generate binary code. Second, Lyra can generate code across a distributed setting consisting of multiple programmable switches, but P4 NICs do not target such a goal. We believe Lyra is potentially extendable to programmable NICs, but this requires non-trivial extensions such as new NIC-function synthesis algorithm and NIC-specific constraints encoding. P4 Virtualization.P4 virtualization (e.g., Hyper4 [23], HyperV [42], HyperVDP [43], and P4Visor [44]) offers a general-purpose P4 program that can be dynamically configured to adopt behaviors equivalent to other P4 programs. Different from Lyra, P4 virtualization aims to mimic the target P4 program’s behavior by configuring table entries for the underlying “hypervisor” program (e.g.,hp4.p4 in Hyper4 [23]), rather than generating chip-specific code like Lyra. Lyra is the first compiler that allows the network programmers to program data plane while achieving portability, extensibility, and composition. Lyra offers a one big pipeline programming model for the programmers to conveniently express their data plane algorithms, and then generates chip-specific code across multi-vendor switches. Our evaluation results show that Lyra not only generates runnable real-world programs (in both P4 and NPL), but also uses fewer hardware resources than human-written programs. This work does not raise any ethical issues. We thank our shepherd, Noa Zilberman, and SIGCOMM reviewers for their insightful comments. Jiaqi Gao and Minlan Yu are supported in part by the NSF grant CNS-1413978.


==> svg-inkscape/flow_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'flow_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{555.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.19838057)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{flow_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

